Resource-Efficient Quantum Computing by Breaking Abstractions

Building a quantum computer that surpasses the computational power of its classical counterpart is a great engineering challenge. Quantum software optimizations can provide an accelerated pathway to the first generation of quantum computing applications that might save years of engineering effort. Current quantum software stacks follow a layered approach similar to the stack of classical computers, which was designed to manage the complexity. In this review, we point out that greater efficiency of quantum computing systems can be achieved by breaking the abstractions between these layers. We review several works along this line, including two hardware-aware compilation optimizations that break the quantum Instruction Set Architecture (ISA) abstraction and two error-correction/information-processing schemes that break the qubit abstraction. Last, we discuss several possible future directions.

==> data/gateCounts-CnXLinear.csv <==
Qubits,Two Qubit Gate Count,One Qubit Gate Count,Depth,Total Gate Count
4,382,583,687,965
5,746,1147,1327,1893
6,926,1427,1581,2353
7,1502,2331,2504,3833
8,1658,2571,2745,4229
9,2222,3483,3592,5705
10,2262,3555,3640,5817
11,3258,5107,5325,8365
12,3090,4859,5056,7949
13,3978,6259,6384,10237
14,3694,5843,5927,9537
15,4886,7723,7834,12609
16,4522,7147,7352,11669
17,5606,8875,8899,14481
18,5126,8131,8219,13257
19,6738,10659,10879,17397
20,5954,9435,9644,15389
21,7458,11811,11932,19269
22,6558,10419,10507,16977
23,8366,13275,13374,21641
24,7386,11723,11936,19109
25,9086,14427,14421,23513
26,7990,12707,12795,20697
27,10218,16211,16423,26429
28,8818,14011,14228,22829
29,10938,17363,17460,28301
30,9422,14995,15083,24417
31,11846,18827,18914,30673
32,10250,16299,16520,26549
33,12566,19979,19945,32545
34,10854,17283,17371,28137
35,13698,21763,21959,35461
36,11682,18587,18812,30269
37,14418,22915,22988,37333
38,12286,19571,19659,31857
39,15326,24379,24446,39705
40,13114,20875,21104,33989
41,16046,25531,25469,41577
42,13718,21859,21947,35577
43,17178,27315,27495,44493
44,14546,23163,23396,37709
45,17898,28467,28516,46365
46,15150,24147,24235,39297
47,18806,29931,29978,48737
48,15978,25451,25688,41429
49,19526,31083,30993,50609
50,16582,26435,26523,43017
51,20658,32867,33031,53525
52,17410,27739,27980,45149
53,21378,34019,34044,55397
54,18014,28723,28811,46737
55,22286,35483,35510,57769
56,18842,30027,30272,48869
57,23006,36635,36517,59641
58,19446,31011,31099,50457
59,24138,38419,38567,62557
60,20274,32315,32564,52589
61,24858,39571,39572,64429
62,20878,33299,33387,54177
63,25766,41035,41042,66801
64,21706,34603,34856,56309
65,26486,42187,42041,68673
66,22310,35587,35675,57897
67,27618,43971,44103,71589
68,23138,36891,37148,60029
69,28338,45123,45100,73461
70,23742,37875,37963,61617
71,29246,46587,46574,75833
72,24570,39179,39440,63749
73,29966,47739,47565,77705
74,25174,40163,40251,65337
75,31098,49523,49639,80621
76,26002,41467,41732,67469
77,31818,50675,50628,82493
78,26606,42451,42539,69057
79,32726,52139,52106,84865
80,27434,43755,44024,71189
81,33446,53291,53089,86737
82,28038,44739,44827,72777
83,34578,55075,55175,89653
84,28866,46043,46316,74909
85,35298,56227,56156,91525
86,29470,47027,47115,76497
87,36206,57691,57638,93897
88,30298,48331,48608,78629
89,36926,58843,58613,95769
90,30902,49315,49403,80217
91,38058,60627,60711,98685
92,31730,50619,50900,82349
93,38778,61779,61684,100557
94,32334,51603,51691,83937
95,39686,63243,63170,102929
96,33162,52907,53192,86069
97,40406,64395,64137,104801
98,33766,53891,53979,87657
99,41538,66179,66247,107717
100,34594,55195,55484,89789
101,42258,67331,67212,109589
102,35198,56179,56267,91377
103,43166,68795,68702,111961
104,36026,57483,57776,93509
105,43886,69947,69661,113833
106,36630,58467,58555,95097
107,45018,71731,71783,116749
108,37458,59771,60068,97229
109,45738,72883,72740,118621
110,38062,60755,60843,98817
111,46646,74347,74234,120993
112,38890,62059,62360,100949
113,47366,75499,75185,122865
114,39494,63043,63131,102537
115,48498,77283,77319,125781
116,40322,64347,64652,104669
117,49218,78435,78268,127653
118,40926,65331,65419,106257
119,50126,79899,79766,130025
120,41754,66635,66944,108389
121,50846,81051,80709,131897
122,42358,67619,67707,109977
123,51978,82835,82855,134813
124,43186,68923,69236,112109
125,52698,83987,83796,136685
126,43790,69907,69995,113697
127,53606,85451,85298,139057
128,44618,71211,71528,115829
129,54326,86603,86233,140929
130,45222,72195,72283,117417
131,55458,88387,88391,143845
132,46050,73499,73820,119549
133,56178,89539,89324,145717
134,46654,74483,74571,121137
135,57086,91003,90830,148089
136,47482,75787,76112,123269
137,57806,92155,91757,149961
138,48086,76771,76859,124857
139,58938,93939,93927,152877
140,48914,78075,78404,126989
141,59658,95091,94852,154749
142,49518,79059,79147,128577
143,60566,96555,96362,157121
144,50346,80363,80696,130709
145,61286,97707,97281,158993
146,50950,81347,81435,132297
147,62418,99491,99463,161909
148,51778,82651,82988,134429
149,63138,100643,100380,163781
150,52382,83635,83723,136017
151,64046,102107,101894,166153
152,53210,84939,85280,138149
153,64766,103259,102805,168025
154,53814,85923,86011,139737
155,65898,105043,104999,170941
156,54642,87227,87572,141869
157,66618,106195,105908,172813
158,55246,88211,88299,143457
159,67526,107659,107426,175185
160,56074,89515,89864,145589
161,68246,108811,108329,177057
162,56678,90499,90587,147177
163,69378,110595,110535,179973
164,57506,91803,92156,149309
165,70098,111747,111436,181845
166,58110,92787,92875,150897
167,71006,113211,112958,184217
168,58938,94091,94448,153029
169,71726,114363,113853,186089
170,59542,95075,95163,154617
171,72858,116147,116071,189005
172,60370,96379,96740,156749
173,73578,117299,116964,190877
174,60974,97363,97451,158337
175,74486,118763,118490,193249
176,61802,98667,99032,160469
177,75206,119915,119377,195121
178,62406,99651,99739,162057
179,76338,121699,121607,198037
180,63234,100955,101324,164189
181,77058,122851,122492,199909
182,63838,101939,102027,165777
183,77966,124315,124022,202281
184,64666,103243,103616,167909
185,78686,125467,124901,204153
186,65270,104227,104315,169497
187,79818,127251,127143,207069
188,66098,105531,105908,171629
189,80538,128403,128020,208941
190,66702,106515,106603,173217
191,81446,129867,129554,211313
192,67530,107819,108200,175349
193,82166,131019,130425,213185
194,68134,108803,108891,176937
195,83298,132803,132679,216101
196,68962,110107,110492,179069
197,84018,133955,133548,217973
198,69566,111091,111179,180657
199,84926,135419,135086,220345
200,70394,112395,112784,182789
201,85646,136571,135949,222217
202,70998,113379,113467,184377
203,86778,138355,138215,225133
204,71826,114683,115076,186509
205,87498,139507,139076,227005
206,72430,115667,115755,188097
207,88406,140971,140618,229377
208,73258,116971,117368,190229
209,89126,142123,141473,231249
210,73862,117955,118043,191817
211,90258,143907,143751,234165
212,74690,119259,119660,193949
213,90978,145059,144604,236037
214,75294,120243,120331,195537
215,91886,146523,146150,238409
216,76122,121547,121952,197669
217,92606,147675,146997,240281
218,76726,122531,122619,199257
219,93738,149459,149287,243197
220,77554,123835,124244,201389
221,94458,150611,150132,245069
222,78158,124819,124907,202977
223,95366,152075,151682,247441
224,78986,126123,126536,205109
225,96086,153227,152521,249313
226,79590,127107,127195,206697
227,97218,155011,154823,252229
228,80418,128411,128828,208829
229,97938,156163,155660,254101
230,81022,129395,129483,210417
231,98846,157627,157214,256473
232,81850,130699,131120,212549
233,99566,158779,158045,258345
234,82454,131683,131771,214137
235,100698,160563,160359,261261
236,83282,132987,133412,216269
237,101418,161715,161188,263133
238,83886,133971,134059,217857
239,102326,163179,162746,265505
240,84714,135275,135704,219989
241,103046,164331,163569,267377
242,85318,136259,136347,221577
243,104178,166115,165895,270293
244,86146,137563,137996,223709
245,104898,167267,166716,272165
246,86750,138547,138635,225297
247,105806,168731,168278,274537
248,87578,139851,140288,227429
249,106526,169883,169093,276409
250,88182,140835,140923,229017
251,107658,171667,171431,279325
252,89010,142139,142580,231149
253,108378,172819,172244,281197
254,89614,143123,143211,232737
255,109286,174283,173810,283569
256,90442,144427,144872,234869
257,110006,175435,174617,285441
258,91046,145411,145499,236457
259,111138,177219,176967,288357
260,91874,146715,147164,238589
261,111858,178371,177772,290229
262,92478,147699,147787,240177
263,112766,179835,179342,292601
264,93306,149003,149456,242309
265,113486,180987,180141,294473
266,93910,149987,150075,243897
267,114618,182771,182503,297389
268,94738,151291,151748,246029
269,115338,183923,183300,299261
270,95342,152275,152363,247617
271,116246,185387,184874,301633
272,96170,153579,154040,249749
273,116966,186539,185665,303505
274,96774,154563,154651,251337
275,118098,188323,188039,306421
276,97602,155867,156332,253469
277,118818,189475,188828,308293
278,98206,156851,156939,255057
279,119726,190939,190406,310665
280,99034,158155,158624,257189
281,120446,192091,191189,312537
282,99638,159139,159227,258777
283,121578,193875,193575,315453
284,100466,160443,160916,260909
285,122298,195027,194356,317325
286,101070,161427,161515,262497
287,123206,196491,195938,319697
288,101898,162731,163208,264629
289,123926,197643,196713,321569
290,102502,163715,163803,266217
291,125058,199427,199111,324485
292,103330,165019,165500,268349
293,125778,200579,199884,326357
294,103934,166003,166091,269937
295,126686,202043,201470,328729
296,104762,167307,167792,272069
297,127406,203195,202237,330601
298,105366,168291,168379,273657
299,128538,204979,204647,333517
300,106194,169595,170084,275789
301,129258,206131,205412,335389
302,106798,170579,170667,277377
303,130166,207595,207002,337761
304,107626,171883,172376,279509
305,130886,208747,207761,339633
306,108230,172867,172955,281097
307,132018,210531,210183,342549
308,109058,174171,174668,283229
309,132738,211683,210940,344421
310,109662,175155,175243,284817
311,133646,213147,212534,346793
312,110490,176459,176960,286949
313,134366,214299,213285,348665
314,111094,177443,177531,288537
315,135498,216083,215719,351581
316,111922,178747,179252,290669
317,136218,217235,216468,353453
318,112526,179731,179819,292257
319,137126,218699,218066,355825
320,113354,181035,181544,294389
321,137846,219851,218809,357697
322,113958,182019,182107,295977
323,138978,221635,221255,360613
324,114786,183323,183836,298109
325,139698,222787,221996,362485
326,115390,184307,184395,299697
327,140606,224251,223598,364857
328,116218,185611,186128,301829
329,141326,225403,224333,366729
330,116822,186595,186683,303417
331,142458,227187,226791,369645
332,117650,187899,188420,305549
333,143178,228339,227524,371517
334,118254,188883,188971,307137
335,144086,229803,229130,373889
336,119082,190187,190712,309269
337,144806,230955,229857,375761
338,119686,191171,191259,310857
339,145938,232739,232327,378677
340,120514,192475,193004,312989
341,146658,233891,233052,380549
342,121118,193459,193547,314577
343,147566,235355,234662,382921
344,121946,194763,195296,316709
345,148286,236507,235381,384793
346,122550,195747,195835,318297
347,149418,238291,237863,387709
348,123378,197051,197588,320429
349,150138,239443,238580,389581
350,123982,198035,198123,322017
351,151046,240907,240194,391953
352,124810,199339,199880,324149
353,151766,242059,240905,393825
354,125414,200323,200411,325737
355,152898,243843,243399,396741
356,126242,201627,202172,327869
357,153618,244995,244108,398613
358,126846,202611,202699,329457
359,154526,246459,245726,400985
360,127674,203915,204464,331589
361,155246,247611,246429,402857
362,128278,204899,204987,333177
363,156378,249395,248935,405773
364,129106,206203,206756,335309
365,157098,250547,249636,407645
366,129710,207187,207275,336897
367,158006,252011,251258,410017
368,130538,208491,209048,339029
369,158726,253163,251953,411889
370,131142,209475,209563,340617
371,159858,254947,254471,414805
372,131970,210779,211340,342749
373,160578,256099,255164,416677
374,132574,211763,211851,344337
375,161486,257563,256790,419049
376,133402,213067,213632,346469
377,162206,258715,257477,420921
378,134006,214051,214139,348057
379,163338,260499,260007,423837
380,134834,215355,215924,350189
381,164058,261651,260692,425709
382,135438,216339,216427,351777
383,164966,263115,262322,428081
384,136266,217643,218216,353909
385,165686,264267,263001,429953
386,136870,218627,218715,355497
387,166818,266051,265543,432869
388,137698,219931,220508,357629
389,167538,267203,266220,434741
390,138302,220915,221003,359217
391,168446,268667,267854,437113
392,139130,222219,222800,361349
393,169166,269819,268525,438985
394,139734,223203,223291,362937
395,170298,271603,271079,441901
396,140562,224507,225092,365069
397,171018,272755,271748,443773
398,141166,225491,225579,366657
399,171926,274219,273386,446145
400,141994,226795,227384,368789
401,172646,275371,274049,448017


==> data/gateCounts-CnXLinearBB.csv <==
Qubits,Two Qubit Gate Count,One Qubit Gate Count,Depth,Total Gate Count
4,24,40,42,64
5,76,120,125,196
6,96,160,139,256
7,172,280,276,452
8,192,320,291,512
9,268,440,428,708
10,288,480,443,768
11,364,600,580,964
12,384,640,595,1024
13,460,760,732,1220
14,480,800,747,1280
15,556,920,884,1476
16,576,960,899,1536
17,652,1080,1036,1732
18,672,1120,1051,1792
19,748,1240,1188,1988
20,768,1280,1203,2048
21,844,1400,1340,2244
22,864,1440,1355,2304
23,940,1560,1492,2500
24,960,1600,1507,2560
25,1036,1720,1644,2756
26,1056,1760,1659,2816
27,1132,1880,1796,3012
28,1152,1920,1811,3072
29,1228,2040,1948,3268
30,1248,2080,1963,3328
31,1324,2200,2100,3524
32,1344,2240,2115,3584
33,1420,2360,2252,3780
34,1440,2400,2267,3840
35,1516,2520,2404,4036
36,1536,2560,2419,4096
37,1612,2680,2556,4292
38,1632,2720,2571,4352
39,1708,2840,2708,4548
40,1728,2880,2723,4608
41,1804,3000,2860,4804
42,1824,3040,2875,4864
43,1900,3160,3012,5060
44,1920,3200,3027,5120
45,1996,3320,3164,5316
46,2016,3360,3179,5376
47,2092,3480,3316,5572
48,2112,3520,3331,5632
49,2188,3640,3468,5828
50,2208,3680,3483,5888
51,2284,3800,3620,6084
52,2304,3840,3635,6144
53,2380,3960,3772,6340
54,2400,4000,3787,6400
55,2476,4120,3924,6596
56,2496,4160,3939,6656
57,2572,4280,4076,6852
58,2592,4320,4091,6912
59,2668,4440,4228,7108
60,2688,4480,4243,7168
61,2764,4600,4380,7364
62,2784,4640,4395,7424
63,2860,4760,4532,7620
64,2880,4800,4547,7680
65,2956,4920,4684,7876
66,2976,4960,4699,7936
67,3052,5080,4836,8132
68,3072,5120,4851,8192
69,3148,5240,4988,8388
70,3168,5280,5003,8448
71,3244,5400,5140,8644
72,3264,5440,5155,8704
73,3340,5560,5292,8900
74,3360,5600,5307,8960
75,3436,5720,5444,9156
76,3456,5760,5459,9216
77,3532,5880,5596,9412
78,3552,5920,5611,9472
79,3628,6040,5748,9668
80,3648,6080,5763,9728
81,3724,6200,5900,9924
82,3744,6240,5915,9984
83,3820,6360,6052,10180
84,3840,6400,6067,10240
85,3916,6520,6204,10436
86,3936,6560,6219,10496
87,4012,6680,6356,10692
88,4032,6720,6371,10752
89,4108,6840,6508,10948
90,4128,6880,6523,11008
91,4204,7000,6660,11204
92,4224,7040,6675,11264
93,4300,7160,6812,11460
94,4320,7200,6827,11520
95,4396,7320,6964,11716
96,4416,7360,6979,11776
97,4492,7480,7116,11972
98,4512,7520,7131,12032
99,4588,7640,7268,12228
100,4608,7680,7283,12288
101,4684,7800,7420,12484
102,4704,7840,7435,12544
103,4780,7960,7572,12740
104,4800,8000,7587,12800
105,4876,8120,7724,12996
106,4896,8160,7739,13056
107,4972,8280,7876,13252
108,4992,8320,7891,13312
109,5068,8440,8028,13508
110,5088,8480,8043,13568
111,5164,8600,8180,13764
112,5184,8640,8195,13824
113,5260,8760,8332,14020
114,5280,8800,8347,14080
115,5356,8920,8484,14276
116,5376,8960,8499,14336
117,5452,9080,8636,14532
118,5472,9120,8651,14592
119,5548,9240,8788,14788
120,5568,9280,8803,14848
121,5644,9400,8940,15044
122,5664,9440,8955,15104
123,5740,9560,9092,15300
124,5760,9600,9107,15360
125,5836,9720,9244,15556
126,5856,9760,9259,15616
127,5932,9880,9396,15812
128,5952,9920,9411,15872
129,6028,10040,9548,16068
130,6048,10080,9563,16128
131,6124,10200,9700,16324
132,6144,10240,9715,16384
133,6220,10360,9852,16580
134,6240,10400,9867,16640
135,6316,10520,10004,16836
136,6336,10560,10019,16896
137,6412,10680,10156,17092
138,6432,10720,10171,17152
139,6508,10840,10308,17348
140,6528,10880,10323,17408
141,6604,11000,10460,17604
142,6624,11040,10475,17664
143,6700,11160,10612,17860
144,6720,11200,10627,17920
145,6796,11320,10764,18116
146,6816,11360,10779,18176
147,6892,11480,10916,18372
148,6912,11520,10931,18432
149,6988,11640,11068,18628
150,7008,11680,11083,18688
151,7084,11800,11220,18884
152,7104,11840,11235,18944
153,7180,11960,11372,19140
154,7200,12000,11387,19200
155,7276,12120,11524,19396
156,7296,12160,11539,19456
157,7372,12280,11676,19652
158,7392,12320,11691,19712
159,7468,12440,11828,19908
160,7488,12480,11843,19968
161,7564,12600,11980,20164
162,7584,12640,11995,20224
163,7660,12760,12132,20420
164,7680,12800,12147,20480
165,7756,12920,12284,20676
166,7776,12960,12299,20736
167,7852,13080,12436,20932
168,7872,13120,12451,20992
169,7948,13240,12588,21188
170,7968,13280,12603,21248
171,8044,13400,12740,21444
172,8064,13440,12755,21504
173,8140,13560,12892,21700
174,8160,13600,12907,21760
175,8236,13720,13044,21956
176,8256,13760,13059,22016
177,8332,13880,13196,22212
178,8352,13920,13211,22272
179,8428,14040,13348,22468
180,8448,14080,13363,22528
181,8524,14200,13500,22724
182,8544,14240,13515,22784
183,8620,14360,13652,22980
184,8640,14400,13667,23040
185,8716,14520,13804,23236
186,8736,14560,13819,23296
187,8812,14680,13956,23492
188,8832,14720,13971,23552
189,8908,14840,14108,23748
190,8928,14880,14123,23808
191,9004,15000,14260,24004
192,9024,15040,14275,24064
193,9100,15160,14412,24260
194,9120,15200,14427,24320
195,9196,15320,14564,24516
196,9216,15360,14579,24576
197,9292,15480,14716,24772
198,9312,15520,14731,24832
199,9388,15640,14868,25028
200,9408,15680,14883,25088
201,9484,15800,15020,25284
202,9504,15840,15035,25344
203,9580,15960,15172,25540
204,9600,16000,15187,25600
205,9676,16120,15324,25796
206,9696,16160,15339,25856
207,9772,16280,15476,26052
208,9792,16320,15491,26112
209,9868,16440,15628,26308
210,9888,16480,15643,26368
211,9964,16600,15780,26564
212,9984,16640,15795,26624
213,10060,16760,15932,26820
214,10080,16800,15947,26880
215,10156,16920,16084,27076
216,10176,16960,16099,27136
217,10252,17080,16236,27332
218,10272,17120,16251,27392
219,10348,17240,16388,27588
220,10368,17280,16403,27648
221,10444,17400,16540,27844
222,10464,17440,16555,27904
223,10540,17560,16692,28100
224,10560,17600,16707,28160
225,10636,17720,16844,28356
226,10656,17760,16859,28416
227,10732,17880,16996,28612
228,10752,17920,17011,28672
229,10828,18040,17148,28868
230,10848,18080,17163,28928
231,10924,18200,17300,29124
232,10944,18240,17315,29184
233,11020,18360,17452,29380
234,11040,18400,17467,29440
235,11116,18520,17604,29636
236,11136,18560,17619,29696
237,11212,18680,17756,29892
238,11232,18720,17771,29952
239,11308,18840,17908,30148
240,11328,18880,17923,30208
241,11404,19000,18060,30404
242,11424,19040,18075,30464
243,11500,19160,18212,30660
244,11520,19200,18227,30720
245,11596,19320,18364,30916
246,11616,19360,18379,30976
247,11692,19480,18516,31172
248,11712,19520,18531,31232
249,11788,19640,18668,31428
250,11808,19680,18683,31488
251,11884,19800,18820,31684
252,11904,19840,18835,31744
253,11980,19960,18972,31940
254,12000,20000,18987,32000
255,12076,20120,19124,32196
256,12096,20160,19139,32256
257,12172,20280,19276,32452
258,12192,20320,19291,32512
259,12268,20440,19428,32708
260,12288,20480,19443,32768
261,12364,20600,19580,32964
262,12384,20640,19595,33024
263,12460,20760,19732,33220
264,12480,20800,19747,33280
265,12556,20920,19884,33476
266,12576,20960,19899,33536
267,12652,21080,20036,33732
268,12672,21120,20051,33792
269,12748,21240,20188,33988
270,12768,21280,20203,34048
271,12844,21400,20340,34244
272,12864,21440,20355,34304
273,12940,21560,20492,34500
274,12960,21600,20507,34560
275,13036,21720,20644,34756
276,13056,21760,20659,34816
277,13132,21880,20796,35012
278,13152,21920,20811,35072
279,13228,22040,20948,35268
280,13248,22080,20963,35328
281,13324,22200,21100,35524
282,13344,22240,21115,35584
283,13420,22360,21252,35780
284,13440,22400,21267,35840
285,13516,22520,21404,36036
286,13536,22560,21419,36096
287,13612,22680,21556,36292
288,13632,22720,21571,36352
289,13708,22840,21708,36548
290,13728,22880,21723,36608
291,13804,23000,21860,36804
292,13824,23040,21875,36864
293,13900,23160,22012,37060
294,13920,23200,22027,37120
295,13996,23320,22164,37316
296,14016,23360,22179,37376
297,14092,23480,22316,37572
298,14112,23520,22331,37632
299,14188,23640,22468,37828
300,14208,23680,22483,37888
301,14284,23800,22620,38084
302,14304,23840,22635,38144
303,14380,23960,22772,38340
304,14400,24000,22787,38400
305,14476,24120,22924,38596
306,14496,24160,22939,38656
307,14572,24280,23076,38852
308,14592,24320,23091,38912
309,14668,24440,23228,39108
310,14688,24480,23243,39168
311,14764,24600,23380,39364
312,14784,24640,23395,39424
313,14860,24760,23532,39620
314,14880,24800,23547,39680
315,14956,24920,23684,39876
316,14976,24960,23699,39936
317,15052,25080,23836,40132
318,15072,25120,23851,40192
319,15148,25240,23988,40388
320,15168,25280,24003,40448
321,15244,25400,24140,40644
322,15264,25440,24155,40704
323,15340,25560,24292,40900
324,15360,25600,24307,40960
325,15436,25720,24444,41156
326,15456,25760,24459,41216
327,15532,25880,24596,41412
328,15552,25920,24611,41472
329,15628,26040,24748,41668
330,15648,26080,24763,41728
331,15724,26200,24900,41924
332,15744,26240,24915,41984
333,15820,26360,25052,42180
334,15840,26400,25067,42240
335,15916,26520,25204,42436
336,15936,26560,25219,42496
337,16012,26680,25356,42692
338,16032,26720,25371,42752
339,16108,26840,25508,42948
340,16128,26880,25523,43008
341,16204,27000,25660,43204
342,16224,27040,25675,43264
343,16300,27160,25812,43460
344,16320,27200,25827,43520
345,16396,27320,25964,43716
346,16416,27360,25979,43776
347,16492,27480,26116,43972
348,16512,27520,26131,44032
349,16588,27640,26268,44228
350,16608,27680,26283,44288
351,16684,27800,26420,44484
352,16704,27840,26435,44544
353,16780,27960,26572,44740
354,16800,28000,26587,44800
355,16876,28120,26724,44996
356,16896,28160,26739,45056
357,16972,28280,26876,45252
358,16992,28320,26891,45312
359,17068,28440,27028,45508
360,17088,28480,27043,45568
361,17164,28600,27180,45764
362,17184,28640,27195,45824
363,17260,28760,27332,46020
364,17280,28800,27347,46080
365,17356,28920,27484,46276
366,17376,28960,27499,46336
367,17452,29080,27636,46532
368,17472,29120,27651,46592
369,17548,29240,27788,46788
370,17568,29280,27803,46848
371,17644,29400,27940,47044
372,17664,29440,27955,47104
373,17740,29560,28092,47300
374,17760,29600,28107,47360
375,17836,29720,28244,47556
376,17856,29760,28259,47616
377,17932,29880,28396,47812
378,17952,29920,28411,47872
379,18028,30040,28548,48068
380,18048,30080,28563,48128
381,18124,30200,28700,48324
382,18144,30240,28715,48384
383,18220,30360,28852,48580
384,18240,30400,28867,48640
385,18316,30520,29004,48836
386,18336,30560,29019,48896
387,18412,30680,29156,49092
388,18432,30720,29171,49152
389,18508,30840,29308,49348
390,18528,30880,29323,49408
391,18604,31000,29460,49604
392,18624,31040,29475,49664
393,18700,31160,29612,49860
394,18720,31200,29627,49920
395,18796,31320,29764,50116
396,18816,31360,29779,50176
397,18892,31480,29916,50372
398,18912,31520,29931,50432
399,18988,31640,30068,50628
400,19008,31680,30083,50688
401,19084,31800,30220,50884
402,19104,31840,30235,50944


==> data/gateCounts-CnXQutrit.csv <==
Qubits,Two Qubit Gate Count,One Qubit Gate Count,Depth,Total Gate Count
4,13,14,27,27
5,18,24,35,42
6,25,30,47,55
7,27,28,47,55
8,37,42,51,79
9,42,52,59,94
10,49,58,71,107
11,51,56,71,107
12,61,70,71,131
13,63,70,71,133
14,73,86,71,159
15,75,84,71,159
16,85,98,75,183
17,90,108,83,198
18,97,114,95,211
19,99,112,95,211
20,109,126,95,235
21,111,126,95,237
22,121,142,95,263
23,123,140,95,263
24,133,154,95,287
25,135,154,95,289
26,145,170,95,315
27,147,168,95,315
28,157,182,95,339
29,159,182,95,341
30,169,198,95,367
31,171,196,95,367
32,181,210,99,391
33,186,220,107,406
34,193,226,119,419
35,195,224,119,419
36,205,238,119,443
37,207,238,119,445
38,217,254,119,471
39,219,252,119,471
40,229,266,119,495
41,231,266,119,497
42,241,282,119,523
43,243,280,119,523
44,253,294,119,547
45,255,294,119,549
46,265,310,119,575
47,267,308,119,575
48,277,322,119,599
49,279,322,119,601
50,289,338,119,627
51,291,336,119,627
52,301,350,119,651
53,303,350,119,653
54,313,366,119,679
55,315,364,119,679
56,325,378,119,703
57,327,378,119,705
58,337,394,119,731
59,339,392,119,731
60,349,406,119,755
61,351,406,119,757
62,361,422,119,783
63,363,420,119,783
64,373,434,123,807
65,378,444,131,822
66,385,450,143,835
67,387,448,143,835
68,397,462,143,859
69,399,462,143,861
70,409,478,143,887
71,411,476,143,887
72,421,490,143,911
73,423,490,143,913
74,433,506,143,939
75,435,504,143,939
76,445,518,143,963
77,447,518,143,965
78,457,534,143,991
79,459,532,143,991
80,469,546,143,1015
81,471,546,143,1017
82,481,562,143,1043
83,483,560,143,1043
84,493,574,143,1067
85,495,574,143,1069
86,505,590,143,1095
87,507,588,143,1095
88,517,602,143,1119
89,519,602,143,1121
90,529,618,143,1147
91,531,616,143,1147
92,541,630,143,1171
93,543,630,143,1173
94,553,646,143,1199
95,555,644,143,1199
96,565,658,143,1223
97,567,658,143,1225
98,577,674,143,1251
99,579,672,143,1251
100,589,686,143,1275
101,591,686,143,1277
102,601,702,143,1303
103,603,700,143,1303
104,613,714,143,1327
105,615,714,143,1329
106,625,730,143,1355
107,627,728,143,1355
108,637,742,143,1379
109,639,742,143,1381
110,649,758,143,1407
111,651,756,143,1407
112,661,770,143,1431
113,663,770,143,1433
114,673,786,143,1459
115,675,784,143,1459
116,685,798,143,1483
117,687,798,143,1485
118,697,814,143,1511
119,699,812,143,1511
120,709,826,143,1535
121,711,826,143,1537
122,721,842,143,1563
123,723,840,143,1563
124,733,854,143,1587
125,735,854,143,1589
126,745,870,143,1615
127,747,868,143,1615
128,757,882,147,1639
129,762,892,155,1654
130,769,898,167,1667
131,771,896,167,1667
132,781,910,167,1691
133,783,910,167,1693
134,793,926,167,1719
135,795,924,167,1719
136,805,938,167,1743
137,807,938,167,1745
138,817,954,167,1771
139,819,952,167,1771
140,829,966,167,1795
141,831,966,167,1797
142,841,982,167,1823
143,843,980,167,1823
144,853,994,167,1847
145,855,994,167,1849
146,865,1010,167,1875
147,867,1008,167,1875
148,877,1022,167,1899
149,879,1022,167,1901
150,889,1038,167,1927
151,891,1036,167,1927
152,901,1050,167,1951
153,903,1050,167,1953
154,913,1066,167,1979
155,915,1064,167,1979
156,925,1078,167,2003
157,927,1078,167,2005
158,937,1094,167,2031
159,939,1092,167,2031
160,949,1106,167,2055
161,951,1106,167,2057
162,961,1122,167,2083
163,963,1120,167,2083
164,973,1134,167,2107
165,975,1134,167,2109
166,985,1150,167,2135
167,987,1148,167,2135
168,997,1162,167,2159
169,999,1162,167,2161
170,1009,1178,167,2187
171,1011,1176,167,2187
172,1021,1190,167,2211
173,1023,1190,167,2213
174,1033,1206,167,2239
175,1035,1204,167,2239
176,1045,1218,167,2263
177,1047,1218,167,2265
178,1057,1234,167,2291
179,1059,1232,167,2291
180,1069,1246,167,2315
181,1071,1246,167,2317
182,1081,1262,167,2343
183,1083,1260,167,2343
184,1093,1274,167,2367
185,1095,1274,167,2369
186,1105,1290,167,2395
187,1107,1288,167,2395
188,1117,1302,167,2419
189,1119,1302,167,2421
190,1129,1318,167,2447
191,1131,1316,167,2447
192,1141,1330,167,2471
193,1143,1330,167,2473
194,1153,1346,167,2499
195,1155,1344,167,2499
196,1165,1358,167,2523
197,1167,1358,167,2525
198,1177,1374,167,2551
199,1179,1372,167,2551
200,1189,1386,167,2575
201,1191,1386,167,2577
202,1201,1402,167,2603
203,1203,1400,167,2603
204,1213,1414,167,2627
205,1215,1414,167,2629
206,1225,1430,167,2655
207,1227,1428,167,2655
208,1237,1442,167,2679
209,1239,1442,167,2681
210,1249,1458,167,2707
211,1251,1456,167,2707
212,1261,1470,167,2731
213,1263,1470,167,2733
214,1273,1486,167,2759
215,1275,1484,167,2759
216,1285,1498,167,2783
217,1287,1498,167,2785
218,1297,1514,167,2811
219,1299,1512,167,2811
220,1309,1526,167,2835
221,1311,1526,167,2837
222,1321,1542,167,2863
223,1323,1540,167,2863
224,1333,1554,167,2887
225,1335,1554,167,2889
226,1345,1570,167,2915
227,1347,1568,167,2915
228,1357,1582,167,2939
229,1359,1582,167,2941
230,1369,1598,167,2967
231,1371,1596,167,2967
232,1381,1610,167,2991
233,1383,1610,167,2993
234,1393,1626,167,3019
235,1395,1624,167,3019
236,1405,1638,167,3043
237,1407,1638,167,3045
238,1417,1654,167,3071
239,1419,1652,167,3071
240,1429,1666,167,3095
241,1431,1666,167,3097
242,1441,1682,167,3123
243,1443,1680,167,3123
244,1453,1694,167,3147
245,1455,1694,167,3149
246,1465,1710,167,3175
247,1467,1708,167,3175
248,1477,1722,167,3199
249,1479,1722,167,3201
250,1489,1738,167,3227
251,1491,1736,167,3227
252,1501,1750,167,3251
253,1503,1750,167,3253
254,1513,1766,167,3279
255,1515,1764,167,3279
256,1525,1778,171,3303
257,1530,1788,179,3318
258,1537,1794,191,3331
259,1539,1792,191,3331
260,1549,1806,191,3355
261,1551,1806,191,3357
262,1561,1822,191,3383
263,1563,1820,191,3383
264,1573,1834,191,3407
265,1575,1834,191,3409
266,1585,1850,191,3435
267,1587,1848,191,3435
268,1597,1862,191,3459
269,1599,1862,191,3461
270,1609,1878,191,3487
271,1611,1876,191,3487
272,1621,1890,191,3511
273,1623,1890,191,3513
274,1633,1906,191,3539
275,1635,1904,191,3539
276,1645,1918,191,3563
277,1647,1918,191,3565
278,1657,1934,191,3591
279,1659,1932,191,3591
280,1669,1946,191,3615
281,1671,1946,191,3617
282,1681,1962,191,3643
283,1683,1960,191,3643
284,1693,1974,191,3667
285,1695,1974,191,3669
286,1705,1990,191,3695
287,1707,1988,191,3695
288,1717,2002,191,3719
289,1719,2002,191,3721
290,1729,2018,191,3747
291,1731,2016,191,3747
292,1741,2030,191,3771
293,1743,2030,191,3773
294,1753,2046,191,3799
295,1755,2044,191,3799
296,1765,2058,191,3823
297,1767,2058,191,3825
298,1777,2074,191,3851
299,1779,2072,191,3851
300,1789,2086,191,3875
301,1791,2086,191,3877
302,1801,2102,191,3903
303,1803,2100,191,3903
304,1813,2114,191,3927
305,1815,2114,191,3929
306,1825,2130,191,3955
307,1827,2128,191,3955
308,1837,2142,191,3979
309,1839,2142,191,3981
310,1849,2158,191,4007
311,1851,2156,191,4007
312,1861,2170,191,4031
313,1863,2170,191,4033
314,1873,2186,191,4059
315,1875,2184,191,4059
316,1885,2198,191,4083
317,1887,2198,191,4085
318,1897,2214,191,4111
319,1899,2212,191,4111
320,1909,2226,191,4135
321,1911,2226,191,4137
322,1921,2242,191,4163
323,1923,2240,191,4163
324,1933,2254,191,4187
325,1935,2254,191,4189
326,1945,2270,191,4215
327,1947,2268,191,4215
328,1957,2282,191,4239
329,1959,2282,191,4241
330,1969,2298,191,4267
331,1971,2296,191,4267
332,1981,2310,191,4291
333,1983,2310,191,4293
334,1993,2326,191,4319
335,1995,2324,191,4319
336,2005,2338,191,4343
337,2007,2338,191,4345
338,2017,2354,191,4371
339,2019,2352,191,4371
340,2029,2366,191,4395
341,2031,2366,191,4397
342,2041,2382,191,4423
343,2043,2380,191,4423
344,2053,2394,191,4447
345,2055,2394,191,4449
346,2065,2410,191,4475
347,2067,2408,191,4475
348,2077,2422,191,4499
349,2079,2422,191,4501
350,2089,2438,191,4527
351,2091,2436,191,4527
352,2101,2450,191,4551
353,2103,2450,191,4553
354,2113,2466,191,4579
355,2115,2464,191,4579
356,2125,2478,191,4603
357,2127,2478,191,4605
358,2137,2494,191,4631
359,2139,2492,191,4631
360,2149,2506,191,4655
361,2151,2506,191,4657
362,2161,2522,191,4683
363,2163,2520,191,4683
364,2173,2534,191,4707
365,2175,2534,191,4709
366,2185,2550,191,4735
367,2187,2548,191,4735
368,2197,2562,191,4759
369,2199,2562,191,4761
370,2209,2578,191,4787
371,2211,2576,191,4787
372,2221,2590,191,4811
373,2223,2590,191,4813
374,2233,2606,191,4839
375,2235,2604,191,4839
376,2245,2618,191,4863
377,2247,2618,191,4865
378,2257,2634,191,4891
379,2259,2632,191,4891
380,2269,2646,191,4915
381,2271,2646,191,4917
382,2281,2662,191,4943
383,2283,2660,191,4943
384,2293,2674,191,4967
385,2295,2674,191,4969
386,2305,2690,191,4995
387,2307,2688,191,4995
388,2317,2702,191,5019
389,2319,2702,191,5021
390,2329,2718,191,5047
391,2331,2716,191,5047
392,2341,2730,191,5071
393,2343,2730,191,5073
394,2353,2746,191,5099
395,2355,2744,191,5099
396,2365,2758,191,5123
397,2367,2758,191,5125
398,2377,2774,191,5151
399,2379,2772,191,5151
400,2389,2786,191,5175
401,2391,2786,191,5177


==> figs/graph_2gate_count.tikz <==
\begin{tikzpicture}
\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

\begin{semilogyaxis}[
    title=Two-Qudit Gate Count,
    xlabel=Number of Qudits,
    width=\columnwidth + 20pt,
    height=175pt,
    xmin=4, xmax=200,
    ymin=10,
    restrict x to domain=4:200,
    xtick distance=25,
    ,
    legend style={draw=none, fill=none, at={(0.5,1.03)},anchor=north,font=\small},
    legend columns=-1,
    axis line style={draw=none},
    tick style={draw=none},
    clip=false,
]


\addplot[color=\colorQubit] table[x=Qubits, y=Two Qubit Gate Count, col sep=comma]
    {data/gateCounts-CnXLinear.csv}
node [anchor=north east] {$\sim 397N$};
\addlegendentry{QUBIT\:\:\:\:};


\addplot[color=\colorQubitBB] table[x=Qubits, y=Two Qubit Gate Count, col sep=comma]
    {data/gateCounts-CnXLinearBB.csv}
node [anchor=north east] {$\sim 48N$};
\addlegendentry{QUBIT+ANCILLA\:\:\:\:};


\addplot[color=\colorQutrit] table[x=Qubits, y=Two Qubit Gate Count, col sep=comma]
    {data/gateCounts-CnXQutrit.csv}
node [anchor=north east] {$\sim 6N$};
\addlegendentry{QUTRIT};


\end{semilogyaxis}
\end{tikzpicture}



==> figs/graph_circuit_depth.tikz <==
\begin{tikzpicture}
\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

\begin{semilogyaxis}[
    title=Circuit Depth,
    xlabel=Number of Qudits,
    width=\columnwidth + 20pt,
    height=175pt,
    xmin=4, xmax=200,
    ymin=10,
    restrict x to domain=4:200,
    xtick distance=25,
    ,
    legend style={draw=none, fill=none, at={(0.5,1.03)},anchor=north,font=\small},
    legend columns=-1,
    axis line style={draw=none},
    tick style={draw=none},
    clip=false,
]


\addplot[color=\colorQubit] table[x=Qubits, y=Depth, col sep=comma]
    {data/gateCounts-CnXLinear.csv}
node [anchor=north east] {$\sim 633N$};
\addlegendentry{QUBIT\:\:\:\:};


\addplot[color=\colorQubitBB] table[x=Qubits, y=Depth, col sep=comma]
    {data/gateCounts-CnXLinearBB.csv}
node [anchor=north east] {$\sim 76N$};
\addlegendentry{QUBIT+ANCILLA\:\:\:\:};


\addplot[color=\colorQutrit] table[x=Qubits, y=Depth, col sep=comma]
    {data/gateCounts-CnXQutrit.csv}
node [anchor=north east] {$\sim 38\log_2(N)$};
\addlegendentry{QUTRIT};


\end{semilogyaxis}
\end{tikzpicture}



==> figs/graph_frontier.tikz <==
\begin{tikzpicture}
\pgfplotsset{every axis/.append style={thick}}
\pgfplotsset{every tick label/.append style={font=\small}}
\pgfplotsset{every axis label/.append style={font=\small}}

\definecolor{colorFrontierInfeasible}{rgb}{1.0,0.5,0.5}
\definecolor{colorFrontierNoAncilla}{RGB}{255,245,197}
\definecolor{colorFrontierFeasible}{rgb}{0.5,1.0,0.5}

\begin{axis}[
    %title=,
    xlabel=Number of Qubits on Machine,
    ylabel=Number of Data Qubits,
    width=250pt,
    xmin=0, xmax=110,
    ymin=0, ymax=110,
    axis equal image,
    axis on top,
    ,
    xticklabels={,,},
    yticklabels={,,},
    axis line style={draw=black},
    axis lines=left,
    tick style={draw=none},
    clip=false,
]


\addplot[draw=none,fill=colorFrontierInfeasible,fill opacity=0.5] coordinates {
    (0, 0)
    (0, 100)
    (100, 100)
};
\addplot[draw=none,fill=colorFrontierNoAncilla,fill opacity=1] coordinates {
    (0, 0)
    (15, 0)
    (100, 85)
    (100, 100)
};
\addplot[draw=none,fill=colorFrontierFeasible,fill opacity=0.5] coordinates {
    (15, 0)
    (100, 0)
    (100, 85)
};


\addplot[draw=none] coordinates {
    (0, 100)
}
node [anchor=north west, rotate=0, xshift=0em] {$\substack{\mbox{Infeasible,}\\\mbox{not enough qubits}}$};


\addplot[draw=none] coordinates {
    (100, 0)
}
node [anchor=south east, rotate=0, xshift=0em] {$\substack{\mbox{Feasible,}\\\mbox{can use ancilla}}$};


\addplot[draw=none] coordinates {
    (53.75, 46.25)
}
node [anchor=center, rotate=45, xshift=0em] {Frontier, no space for ancilla};

%\addplot[draw=none] coordinates {
%    (57.5, 42.5)
%}
%node [anchor=north, rotate=45, xshift=0em] {\tiny$\uparrow Frontier \uparrow$};


\draw[arrows={-angle 60}][dotted] (axis cs:0,0) -- (axis cs:108,45);
\addplot[draw=none] coordinates {
    (108, 45)
}
node [anchor=north east, rotate=22.62, xshift=-2em] {\small Typical};


\end{axis}
\end{tikzpicture}


